New quasar proximity zone size measurements at $z\sim 6$ using the enlarged XQR-30 sample

Proximity zones of high-redshift quasars are unique probes of their central supermassive black holes as well as the intergalactic medium in the last stages of reionization. We present 22 new measurements of proximity zones of quasars with redshifts between 5.8 and 6.6, using the enlarged XQR-30 sample of high-resolution, high-SNR quasar spectra. The quasars in our sample have UV magnitudes of $M_{1450}\sim -27$ and black hole masses of $10^9$$\unicode{x2013}$$10^{10}$ M$_\odot$. Our inferred proximity zone sizes are 2$\unicode{x2013}$7 physical Mpc, with a typical uncertainty of less than 0.5 physical Mpc, which, for the first time, also includes uncertainty in the quasar continuum. We find that the correlation between proximity zone sizes and the quasar redshift, luminosity, or black hole mass, indicates a large diversity of quasar lifetimes. Two of our proximity zone sizes are exceptionally small. The spectrum of one of these quasars, with $z=6.02$, displays, unusually for this redshift, damping wing absorption without any detectable metal lines, which could potentially originate from the IGM. The other quasar has a high-ionization absorber $\sim$0.5 pMpc from the edge of the proximity zone. This work increases the number of proximity zone measurements available in the last stages of cosmic reionization to 87. This data will lead to better constraints on quasar lifetimes and obscuration fractions at high redshift, which in turn will help probe the seed mass and formation redshift of supermassive black holes.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
